An Atypical Plateau-like Extreme-ultraviolet Late-phase Solar Flare Driven by the Non-radial Eruption of a Magnetic Flux Rope

Recent observations in extreme-ultraviolet (EUV) wavelengths reveal an EUV late phase in some solar flares, which is characterized by a second peak in the warm coronal emissions (about 3 MK) occurring several tens of minutes to a few hours after the corresponding main flare peak. We aim to clarify the physical origin of an atypical plateau-like EUV late phase in an X1.8-class solar flare occurring on 2011 September 7 from active region (AR) 11283. We first characterize the plateau-like late phase using EUV Variability Experiment (EVE) full-disk integrated irradiance observations and Atmospheric Imaging Assembly (AIA) spatially-resolved imaging observations on board the Solar Dynamics Observatory (SDO). Then we perform a nonlinear force-free-field (NLFFF) extrapolation, from which a filament-hosting magnetic flux rope (MFR) is revealed. The eruption of the MFR is tracked both in the plane of the sky (POS) and along the line of sight (LOS) through visual inspection and spectral fitting, respectively. Finally, we carry out differential emission measure (DEM) analysis to explore the thermodynamics of the late-phase loops. The MFR shows a non-radial eruption from a fan-spine magnetic structure. The eruption of the MFR and its interaction with overlying arcades invoke multiple magnetic reconnections, which are responsible for the production of different groups of late-phase loops. Afterwards, the late-phase loops enter a long-lasting cooling stage, appearing sequentially in AIA passbands of decreasing response temperatures. Due to their different lengths, the different groups of late-phase loops cool down at different cooling rates, which makes their warm coronal emission peaks temporally separated from each other. Combing the emissions from all late-phase loops together, an elongated plateau-like late phase is formed.

==> native-names.txt <==
Yuehong Chen 陈悦虹
School of Astronomy and Space Science, Nanjing University, Nanjing 210023, People's Republic of China

Yu Dai 戴煜
School of Astronomy and Space Science, Nanjing University, Nanjing 210023, People's Republic of China
and
Key Laboratory of Modern Astronomy and Astrophysics (Nanjing University), Ministry of Education, Nanjing 210023, People's Republic of China

Mingde Ding 丁明德
School of Astronomy and Space Science, Nanjing University, Nanjing 210023, People's Republic of China
and
Key Laboratory of Modern Astronomy and Astrophysics (Nanjing University), Ministry of Education, Nanjing 210023, People's Republic of China
